The Incommensurability Principle in Biological Transport

Why does the mammalian vascular tree maintain a conserved branching exponent $\alpha^* \approx 2.72$ across a $10^7$-fold range in body mass, despite a fundamental shift from viscous to wave-dominated transport? We prove this universality cannot emerge from local optimization: any junction-level coupling of incommensurable costs requires scale-dependent fine-tuning varying by $O(10^2$--$10^3)$ across the hierarchy. Real networks resolve this through structural heterogeneity, and vascular geometry emerges as a scale-free attractor of a network-level minimax principle. Grounding the fitness penalty in ATP stoichiometry, we prove a Topological Rigidity theorem: the optimal branching exponent depends only on dimensionless structural parameters $(G, N, p, \alpha_w)$, independent of all metabolic quantities. A self-consistency condition on the viscous--inertial energy partition yields a dual-threshold framework with $\mathrm{Wo}_c^{\mathrm{fluid}} = \sqrt{3}$ and $\mathrm{Wo}_c^{\mathrm{wave}} = 3/\sqrt{2}$. The symmetric model yields $\alpha^*_{\mathrm{model}} \approx 2.626$, in agreement with mammals near the allometric transition; morphometric heterogeneities shift large-mammal values toward $2.72$. The framework explains developmental stability of cardiovascular networks as a consequence of architecture being decoupled from biochemistry.

==> figures/transition_alpha.dat <==
Mass Alpha
0.100000 2.852077
0.109699 2.851448
0.120338 2.850790
0.132009 2.850100
0.144812 2.849377
0.158857 2.848619
0.174263 2.847824
0.191164 2.846991
0.209705 2.846117
0.230043 2.845201
0.252354 2.844241
0.276829 2.843235
0.303677 2.842181
0.333129 2.841080
0.365438 2.839927
0.400881 2.838723
0.439760 2.837466
0.482411 2.836155
0.529198 2.834788
0.580523 2.833367
0.636825 2.831889
0.698588 2.830355
0.766341 2.828764
0.840665 2.827117
0.922198 2.825414
1.011638 2.823655
1.109752 2.821842
1.217383 2.819975
1.335452 2.818055
1.464971 2.816084
1.607053 2.814064
1.762914 2.811996
1.933892 2.809883
2.121452 2.807726
2.327202 2.805527
2.552908 2.803291
2.800504 2.801017
3.072113 2.798711
3.370064 2.796373
3.696913 2.794007
4.055461 2.791616
4.448783 2.789203
4.880252 2.786770
5.353567 2.784321
5.872787 2.781858
6.442364 2.779384
7.067181 2.776903
7.752597 2.774416
8.504489 2.771927
9.329304 2.769439
10.234114 2.766953
11.226678 2.764473
12.315506 2.762000
13.509935 2.759538
14.820207 2.757089
16.257557 2.754654
17.834309 2.752236
19.563983 2.749837
21.461412 2.747458
23.542864 2.745103
25.826188 2.742771
28.330961 2.740465
31.078662 2.738186
34.092851 2.735935
37.399373 2.733713
41.026581 2.731522
45.005577 2.729363
49.370479 2.727235
54.158714 2.725140
59.411340 2.723077
65.173396 2.721048
71.494290 2.719053
78.428221 2.717090
86.034644 2.715162
94.378783 2.713266
103.532184 2.711404
113.573336 2.709574
124.588336 2.707776
136.671636 2.706009
149.926843 2.704275
164.467618 2.702570
180.418641 2.700895
197.916687 2.699249
217.111795 2.697631
238.168555 2.696040
261.267523 2.694476
286.606762 2.692937
314.403547 2.691422
344.896226 2.689932
378.346262 2.688464
415.040476 2.687017
455.293507 2.685592
499.450512 2.684187
547.890118 2.682801
601.027678 2.681433
659.318827 2.680084
723.263390 2.678751
793.409667 2.677435
870.359136 2.676134
954.771611 2.674849
1047.370898 2.673579
1148.951000 2.672323
1260.382930 2.671081
1382.622174 2.669854
1516.716888 2.668640
1663.816886 2.667439
1825.183494 2.666251
2002.200372 2.665077
2196.385372 2.663915
2409.403560 2.662767
2643.081487 2.661630
2899.422854 2.660507
3180.625693 2.659395
3489.101213 2.658296
3827.494479 2.657210
4198.707084 2.656135
4605.922041 2.655072
5052.631065 2.654021
5542.664521 2.652982
6080.224262 2.651954
6669.919663 2.650938
7316.807143 2.649934
8026.433522 2.648941
8804.883582 2.647959
9658.832241 2.646989
10595.601793 2.646029
11623.224687 2.645081
12750.512407 2.644144
13987.131026 2.643218
15343.684089 2.642303
16831.803533 2.641398
18464.249429 2.640505
20255.019392 2.639622
22219.468609 2.638749
24374.441501 2.637888
26738.416158 2.637037
29331.662784 2.636197
32176.417503 2.635367
35297.073027 2.634548
38720.387818 2.633739
42475.715525 2.632941
46595.256687 2.632153
51114.334834 2.631376
56071.699382 2.630608
61509.857886 2.629852
67475.440531 2.629104
74019.599969 2.628369
81198.449932 2.627643
89073.546386 2.626927
97712.415353 2.626222
107189.131921 2.625527
117584.955405 2.624842
128989.026125 2.624168
141499.129743 2.623504
155222.535743 2.622850
170276.917223 2.622206
186791.359902 2.621572
204907.468982 2.620949
224780.583355 2.620336
246581.107582 2.619732
270495.973046 2.619139
296730.240819 2.618556
325508.859984 2.617983
357078.596490 2.617420
391710.149081 2.616866
429700.470432 2.616323
471375.313412 2.615789
517092.024290 2.615265
567242.606849 2.614750
622257.083673 2.614245
682607.183427 2.613748
748810.385759 2.613261
821434.358492 2.612783
901101.825167 2.612314
988495.904663 2.611854
1084365.968690 2.611402
1189534.067370 2.610959
1304901.978014 2.610523
1431458.937523 2.610096
1570290.124729 2.609677
1722585.965399 2.609265
1889652.339691 2.608860
2072921.779595 2.608463
2273965.752358 2.608072
2494508.135230 2.607688
2736439.997075 2.607311
3001835.813576 2.606940
3292971.255097 2.606575
3612342.699709 2.606215
3962688.638701 2.605861
4347013.158125 2.605512
4768611.697714 2.605169
5231099.308056 2.604829
5738441.648302 2.604494
6294988.990222 2.604164
6905513.520162 2.603837
7575250.258772 2.603515
8309941.949353 2.603196
9115888.299751 2.602880
10000000.000000 2.602568


==> figures/transition_alpha_full.dat <==
Mass AlphaFull
0.100000 2.854311
0.109699 2.853698
0.120338 2.853056
0.132009 2.852381
0.144812 2.851672
0.158857 2.850927
0.174263 2.850144
0.191164 2.849322
0.209705 2.848458
0.230043 2.847550
0.252354 2.846597
0.276829 2.845596
0.303677 2.844545
0.333129 2.843444
0.365438 2.842290
0.400881 2.841083
0.439760 2.839819
0.482411 2.838499
0.529198 2.837122
0.580523 2.835685
0.636825 2.834189
0.698588 2.832633
0.766341 2.831017
0.840665 2.829340
0.922198 2.827603
1.011638 2.825806
1.109752 2.823950
1.217383 2.822036
1.335452 2.820064
1.464971 2.818035
1.607053 2.815953
1.762914 2.813816
1.933892 2.811629
2.121452 2.809393
2.327202 2.807109
2.552908 2.804782
2.800504 2.802412
3.072113 2.800003
3.370064 2.797557
3.696913 2.795078
4.055461 2.792568
4.448783 2.790031
4.880252 2.787469
5.353567 2.784885
5.872787 2.782284
6.442364 2.779667
7.067181 2.777038
7.752597 2.774400
8.504489 2.771756
9.329304 2.769109
10.234114 2.766462
11.226678 2.763818
12.315506 2.761180
13.509935 2.758549
14.820207 2.755930
16.257557 2.753324
17.834309 2.750735
19.563983 2.748163
21.461412 2.745612
23.542864 2.743083
25.826188 2.740579
28.330961 2.738101
31.078662 2.735650
34.092851 2.733229
37.399373 2.730839
41.026581 2.728482
45.005577 2.726157
49.370479 2.723866
54.158714 2.721611
59.411340 2.719391
65.173396 2.717208
71.494290 2.715061
78.428221 2.712952
86.034644 2.710880
94.378783 2.708845
103.532184 2.706847
113.573336 2.704887
124.588336 2.702963
136.671636 2.701076
149.926843 2.699226
164.467618 2.697410
180.418641 2.695630
197.916687 2.693884
217.111795 2.692171
238.168555 2.690492
261.267523 2.688844
286.606762 2.687227
314.403547 2.685641
344.896226 2.684084
378.346262 2.682555
415.040476 2.681053
455.293507 2.679578
499.450512 2.678128
547.890118 2.676703
601.027678 2.675302
659.318827 2.673923
723.263390 2.672566
793.409667 2.671232
870.359136 2.669917
954.771611 2.668622
1047.370898 2.667347
1148.951000 2.666091
1260.382930 2.664854
1382.622174 2.663634
1516.716888 2.662432
1663.816886 2.661248
1825.183494 2.660081
2002.200372 2.658931
2196.385372 2.657798
2409.403560 2.656681
2643.081487 2.655581
2899.422854 2.654498
3180.625693 2.653431
3489.101213 2.652380
3827.494479 2.651346
4198.707084 2.650327
4605.922041 2.649325
5052.631065 2.648339
5542.664521 2.647369
6080.224262 2.646415
6669.919663 2.645477
7316.807143 2.644555
8026.433522 2.643648
8804.883582 2.642757
9658.832241 2.641882
10595.601793 2.641022
11623.224687 2.640178
12750.512407 2.639348
13987.131026 2.638535
15343.684089 2.637736
16831.803533 2.636952
18464.249429 2.636182
20255.019392 2.635427
22219.468609 2.634686
24374.441501 2.633959
26738.416158 2.633247
29331.662784 2.632547
32176.417503 2.631862
35297.073027 2.631189
38720.387818 2.630529
42475.715525 2.629882
46595.256687 2.629247
51114.334834 2.628623
56071.699382 2.628012
61509.857886 2.627411
67475.440531 2.626821
74019.599969 2.626243
81198.449932 2.625675
89073.546386 2.625116
97712.415353 2.624566
107189.131921 2.624026
117584.955405 2.623495
128989.026125 2.622971
141499.129743 2.622456
155222.535743 2.621949
170276.917223 2.621448
186791.359902 2.620955
204907.468982 2.620468
224780.583355 2.619988
246581.107582 2.619514
270495.973046 2.619045
296730.240819 2.618582
325508.859984 2.618124
357078.596490 2.617671
391710.149081 2.617222
429700.470432 2.616779
471375.313412 2.616339
517092.024290 2.615904
567242.606849 2.615474
622257.083673 2.615047
682607.183427 2.614624
748810.385759 2.614206
821434.358492 2.613791
901101.825167 2.613381
988495.904663 2.612974
1084365.968690 2.612572
1189534.067370 2.612173
1304901.978014 2.611779
1431458.937523 2.611390
1570290.124729 2.611004
1722585.965399 2.610623
1889652.339691 2.610247
2072921.779595 2.609875
2273965.752358 2.609508
2494508.135230 2.609146
2736439.997075 2.608789
3001835.813576 2.608437
3292971.255097 2.608090
3612342.699709 2.607748
3962688.638701 2.607412
4347013.158125 2.607080
4768611.697714 2.606754
5231099.308056 2.606432
5738441.648302 2.606116
6294988.990222 2.605805
6905513.520162 2.605500
7575250.258772 2.605199
8309941.949353 2.604903
9115888.299751 2.604613
10000000.000000 2.604327


==> figures/transition_curve.dat <==
Mass Beta
0.100000 0.784246
0.109699 0.784204
0.120338 0.784160
0.132009 0.784114
0.144812 0.784066
0.158857 0.784015
0.174263 0.783961
0.191164 0.783906
0.209705 0.783847
0.230043 0.783786
0.252354 0.783721
0.276829 0.783654
0.303677 0.783583
0.333129 0.783509
0.365438 0.783431
0.400881 0.783350
0.439760 0.783265
0.482411 0.783177
0.529198 0.783085
0.580523 0.782988
0.636825 0.782889
0.698588 0.782785
0.766341 0.782677
0.840665 0.782565
0.922198 0.782450
1.011638 0.782330
1.109752 0.782207
1.217383 0.782079
1.335452 0.781948
1.464971 0.781814
1.607053 0.781676
1.762914 0.781534
1.933892 0.781389
2.121452 0.781241
2.327202 0.781090
2.552908 0.780936
2.800504 0.780779
3.072113 0.780620
3.370064 0.780459
3.696913 0.780295
4.055461 0.780129
4.448783 0.779961
4.880252 0.779792
5.353567 0.779622
5.872787 0.779450
6.442364 0.779277
7.067181 0.779103
7.752597 0.778929
8.504489 0.778754
9.329304 0.778579
10.234114 0.778404
11.226678 0.778229
12.315506 0.778055
13.509935 0.777881
14.820207 0.777707
16.257557 0.777534
17.834309 0.777362
19.563983 0.777192
21.461412 0.777022
23.542864 0.776854
25.826188 0.776687
28.330961 0.776522
31.078662 0.776358
34.092851 0.776197
37.399373 0.776037
41.026581 0.775879
45.005577 0.775723
49.370479 0.775570
54.158714 0.775418
59.411340 0.775269
65.173396 0.775122
71.494290 0.774977
78.428221 0.774834
86.034644 0.774694
94.378783 0.774555
103.532184 0.774420
113.573336 0.774286
124.588336 0.774154
136.671636 0.774025
149.926843 0.773898
164.467618 0.773773
180.418641 0.773650
197.916687 0.773529
217.111795 0.773409
238.168555 0.773292
261.267523 0.773177
286.606762 0.773063
314.403547 0.772951
344.896226 0.772841
378.346262 0.772732
415.040476 0.772625
455.293507 0.772519
499.450512 0.772415
547.890118 0.772312
601.027678 0.772210
659.318827 0.772109
723.263390 0.772010
793.409667 0.771912
870.359136 0.771815
954.771611 0.771719
1047.370898 0.771624
1148.951000 0.771530
1260.382930 0.771437
1382.622174 0.771345
1516.716888 0.771254
1663.816886 0.771163
1825.183494 0.771074
2002.200372 0.770986
2196.385372 0.770898
2409.403560 0.770812
2643.081487 0.770726
2899.422854 0.770641
3180.625693 0.770558
3489.101213 0.770475
3827.494479 0.770392
4198.707084 0.770311
4605.922041 0.770231
5052.631065 0.770151
5542.664521 0.770072
6080.224262 0.769994
6669.919663 0.769917
7316.807143 0.769841
8026.433522 0.769765
8804.883582 0.769691
9658.832241 0.769617
10595.601793 0.769544
11623.224687 0.769471
12750.512407 0.769400
13987.131026 0.769329
15343.684089 0.769259
16831.803533 0.769190
18464.249429 0.769122
20255.019392 0.769055
22219.468609 0.768988
24374.441501 0.768922
26738.416158 0.768857
29331.662784 0.768792
32176.417503 0.768729
35297.073027 0.768666
38720.387818 0.768604
42475.715525 0.768542
46595.256687 0.768482
51114.334834 0.768422
56071.699382 0.768363
61509.857886 0.768305
67475.440531 0.768247
74019.599969 0.768190
81198.449932 0.768134
89073.546386 0.768079
97712.415353 0.768025
107189.131921 0.767971
117584.955405 0.767918
128989.026125 0.767866
141499.129743 0.767815
155222.535743 0.767764
170276.917223 0.767714
186791.359902 0.767665
204907.468982 0.767617
224780.583355 0.767570
246581.107582 0.767523
270495.973046 0.767477
296730.240819 0.767432
325508.859984 0.767387
357078.596490 0.767343
391710.149081 0.767300
429700.470432 0.767258
471375.313412 0.767217
517092.024290 0.767176
567242.606849 0.767136
622257.083673 0.767097
682607.183427 0.767058
748810.385759 0.767020
821434.358492 0.766983
901101.825167 0.766946
988495.904663 0.766911
1084365.968690 0.766875
1189534.067370 0.766841
1304901.978014 0.766807
1431458.937523 0.766773
1570290.124729 0.766741
1722585.965399 0.766709
1889652.339691 0.766677
2072921.779595 0.766646
2273965.752358 0.766615
2494508.135230 0.766585
2736439.997075 0.766556
3001835.813576 0.766527
3292971.255097 0.766498
3612342.699709 0.766470
3962688.638701 0.766443
4347013.158125 0.766415
4768611.697714 0.766388
5231099.308056 0.766362
5738441.648302 0.766336
6294988.990222 0.766310
6905513.520162 0.766284
7575250.258772 0.766259
8309941.949353 0.766234
9115888.299751 0.766209
10000000.000000 0.766185


==> figures/transition_curve_full.dat <==
Mass BetaFull
0.100000 0.777404
0.109699 0.777366
0.120338 0.777326
0.132009 0.777284
0.144812 0.777239
0.158857 0.777193
0.174263 0.777144
0.191164 0.777092
0.209705 0.777038
0.230043 0.776981
0.252354 0.776921
0.276829 0.776858
0.303677 0.776792
0.333129 0.776723
0.365438 0.776650
0.400881 0.776574
0.439760 0.776495
0.482411 0.776411
0.529198 0.776324
0.580523 0.776234
0.636825 0.776139
0.698588 0.776040
0.766341 0.775938
0.840665 0.775832
0.922198 0.775721
1.011638 0.775607
1.109752 0.775489
1.217383 0.775367
1.335452 0.775241
1.464971 0.775111
1.607053 0.774978
1.762914 0.774841
1.933892 0.774700
2.121452 0.774556
2.327202 0.774409
2.552908 0.774259
2.800504 0.774106
3.072113 0.773950
3.370064 0.773792
3.696913 0.773631
4.055461 0.773468
4.448783 0.773302
4.880252 0.773135
5.353567 0.772966
5.872787 0.772796
6.442364 0.772624
7.067181 0.772452
7.752597 0.772278
8.504489 0.772104
9.329304 0.771929
10.234114 0.771754
11.226678 0.771578
12.315506 0.771403
13.509935 0.771228
14.820207 0.771053
16.257557 0.770879
17.834309 0.770706
19.563983 0.770534
21.461412 0.770363
23.542864 0.770193
25.826188 0.770024
28.330961 0.769857
31.078662 0.769691
34.092851 0.769527
37.399373 0.769365
41.026581 0.769205
45.005577 0.769047
49.370479 0.768891
54.158714 0.768737
59.411340 0.768585
65.173396 0.768436
71.494290 0.768289
78.428221 0.768144
86.034644 0.768002
94.378783 0.767862
103.532184 0.767724
113.573336 0.767589
124.588336 0.767456
136.671636 0.767325
149.926843 0.767197
164.467618 0.767071
180.418641 0.766947
197.916687 0.766826
217.111795 0.766706
238.168555 0.766589
261.267523 0.766474
286.606762 0.766361
314.403547 0.766250
344.896226 0.766141
378.346262 0.766034
415.040476 0.765929
455.293507 0.765825
499.450512 0.765723
547.890118 0.765623
601.027678 0.765524
659.318827 0.765427
723.263390 0.765331
793.409667 0.765237
870.359136 0.765144
954.771611 0.765052
1047.370898 0.764962
1148.951000 0.764873
1260.382930 0.764785
1382.622174 0.764698
1516.716888 0.764613
1663.816886 0.764528
1825.183494 0.764445
2002.200372 0.764363
2196.385372 0.764282
2409.403560 0.764203
2643.081487 0.764124
2899.422854 0.764047
3180.625693 0.763970
3489.101213 0.763895
3827.494479 0.763821
4198.707084 0.763748
4605.922041 0.763676
5052.631065 0.763605
5542.664521 0.763536
6080.224262 0.763467
6669.919663 0.763400
7316.807143 0.763333
8026.433522 0.763268
8804.883582 0.763204
9658.832241 0.763140
10595.601793 0.763078
11623.224687 0.763017
12750.512407 0.762957
13987.131026 0.762899
15343.684089 0.762841
16831.803533 0.762784
18464.249429 0.762728
20255.019392 0.762674
22219.468609 0.762620
24374.441501 0.762567
26738.416158 0.762515
29331.662784 0.762465
32176.417503 0.762415
35297.073027 0.762366
38720.387818 0.762318
42475.715525 0.762271
46595.256687 0.762225
51114.334834 0.762179
56071.699382 0.762135
61509.857886 0.762091
67475.440531 0.762048
74019.599969 0.762006
81198.449932 0.761964
89073.546386 0.761923
97712.415353 0.761883
107189.131921 0.761844
117584.955405 0.761805
128989.026125 0.761767
141499.129743 0.761729
155222.535743 0.761692
170276.917223 0.761655
186791.359902 0.761619
204907.468982 0.761584
224780.583355 0.761548
246581.107582 0.761514
270495.973046 0.761479
296730.240819 0.761445
325508.859984 0.761412
357078.596490 0.761379
391710.149081 0.761346
429700.470432 0.761313
471375.313412 0.761281
517092.024290 0.761249
567242.606849 0.761217
622257.083673 0.761186
682607.183427 0.761155
748810.385759 0.761124
821434.358492 0.761093
901101.825167 0.761063
988495.904663 0.761033
1084365.968690 0.761004
1189534.067370 0.760974
1304901.978014 0.760945
1431458.937523 0.760917
1570290.124729 0.760888
1722585.965399 0.760860
1889652.339691 0.760832
2072921.779595 0.760805
2273965.752358 0.760778
2494508.135230 0.760751
2736439.997075 0.760725
3001835.813576 0.760699
3292971.255097 0.760673
3612342.699709 0.760648
3962688.638701 0.760623
4347013.158125 0.760598
4768611.697714 0.760574
5231099.308056 0.760550
5738441.648302 0.760527
6294988.990222 0.760504
6905513.520162 0.760481
7575250.258772 0.760459
8309941.949353 0.760437
9115888.299751 0.760416
10000000.000000 0.760395

